Friezes over $\mathbb Z[\sqrt{2}]$

A frieze on a polygon is a map from the diagonals of the polygon to an integral domain which respects the Ptolemy relation. Conway and Coxeter previously studied positive friezes over $\mathbb{Z}$ and showed that they are in bijection with triangulations of a polygon. We extend their work by studying friezes over $\mathbb Z[\sqrt{2}]$ and their relationships to dissections of polygons. We largely focus on the characterization of unitary friezes that arise from dissecting a polygon into triangles and quadrilaterals. We identify a family of dissections that give rise to unitary friezes and conjecture that this gives a complete classification of dissections which admit a unitary frieze.

==> sample.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{blue dot}=[fill=blue, draw=black, shape=circle]
\tikzstyle{orange dot}=[fill={rgb,255: red,255; green,128; blue,0}, draw=black, shape=circle]
\tikzstyle{new style 0}=[fill=white, draw=black, shape=circle]

% Edge styles
\tikzstyle{big dashes}=[-, draw=black, fill=none]
\tikzstyle{new edge style 0}=[-, draw=blue]
\tikzstyle{orange edge}=[-, draw={rgb,255: red,255; green,128; blue,0}]

